Complexity of Deliberative Coalition Formation

Elkind et al. (AAAI, 2021) introduced a model for deliberative coalition formation, where a community wishes to identify a strongly supported proposal from a space of alternatives, in order to change the status quo. In their model, agents and proposals are points in a metric space, agents' preferences are determined by distances, and agents deliberate by dynamically forming coalitions around proposals that they prefer over the status quo. The deliberation process operates via k-compromise transitions, where agents from k (current) coalitions come together to form a larger coalition in order to support a (perhaps new) proposal, possibly leaving behind some of the dissenting agents from their old coalitions. A deliberation succeeds if it terminates by identifying a proposal with the largest possible support. For deliberation in d dimensions, Elkind et al. consider two variants of their model: in the Euclidean model, proposals and agent locations are points in R^d and the distance is measured according to ||...||_2; and in the hypercube model, proposals and agent locations are vertices of the d-dimensional hypercube and the metric is the Hamming distance. They show that in the continuous model 2-compromises are guaranteed to succeed, but in the discrete model for deliberation to succeed it may be necessary to use k-compromises with k >= d. We complement their analysis by (1) proving that in both models it is hard to find a proposal with a high degree of support, and even a 2-compromise transition may be hard to compute; (2) showing that a sequence of 2-compromise transitions may be exponentially long; (3) strengthening the lower bound on the size of the compromise for the d-hypercube model from d to 2^{\Omega(d)}.

==> review/reviews.txt <==

Reviewer #1
Questions

    1. {Summary} Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
        The paper is a follow-up of a previous papers by Elkind et al. regarding a model for deliberative coalition formation. It provides answers to some questions left open in those previous papers and also improves over some of the original results, namely, by (sometimes quite significantly) tightening some complexity bounds. The paper is a purely theoretical one.
    2. {Novelty} How novel are the concepts, problems addressed, or methods introduced in the paper?
        Good: The paper makes non-trivial advances over the current state-of-the-art.
    3. {Soundness} Is the paper technically sound?
        Good: The paper appears to be technically sound, but I have not carefully checked the details.
    4. {Impact} How do you rate the likely impact of the paper on the AI research community?
        Good: The paper is likely to have high impact within a subfield of AI OR moderate impact across more than one subfield of AI.
    5. {Clarity} Is the paper well-organized and clearly written?
        Good: The paper is well organized but the presentation could be improved.
    6. {Evaluation} If applicable, are the main claims well supported by experiments?
        Not applicable: The paper does not present an experimental evaluation (the main focus of the paper is theoretical).
    7. {Resources} If applicable, how would you rate the new resources (code, data sets) the paper contributes? (It might help to consult the paper’s reproducibility checklist)
        Not applicable: For instance, the primary contributions of the paper are theoretical.
    8. {Reproducibility} Are the results (e.g., theorems, experimental results) in the paper easily reproducible? (It may help to consult the paper’s reproducibility checklist.)
        Good: key resources (e.g., proofs, code, data) are available and key details (e.g., proofs, experimental setup) are sufficiently well-described for competent researchers to confidently reproduce the main results.
    9. {Ethical Considerations} Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias), etc.?
        Not Applicable: The paper does not have any ethical considerations to address.
    10. {Reasons to Accept} Please list the key strengths of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
        The paper complements the analysis already available in the literature with some interesting and non-trivial new technical developments. The paper is well-written.
    11. {Reasons to Reject} Please list the key weaknesses of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
        The main limit of this paper relies on it not providing any kind of experiments so that theoretical evidence (complexities, bounds and so on) cannot be analysed and discussed in the context of actual running times. Also, I would have liked some examples included in the paper as to help reader's intuition.
    12. {Questions for the Authors} Please provide questions that you would like the authors to answer during the author feedback period. Please number them.
        1) Why compelling examples have not been included? Even if, admitedly, the paper is well written, this would help reader's intuition about the presented issues which, in the paper present form, have to be grasped at a quite abstract level
        2) I would humbly suggest to add (at least some few and small) experiments to support the theoretical findings illustrated in the paper. Is this possible or out of reach? More than this, an extensive experimental campaign might help the author(s) to individuate those "islands of tractability" called for in the Conclusions.
        3) it seems to me that having a common domain for proposals and agents is theoretical significant but practically irrealistic. So, what if you have two distinct domains for the two classes? Do the complexity figures the paper singed out change and how if, for instance, one of the domain (that of agents) is a small discrete domain and the other is a continuos one?
    13. {Detailed Feedback for the Authors} Please provide other detailed, constructive, feedback to the authors.
        Following my questions I would warmly suggest to add compelling example to ease understanding the presented results. Second, it seems to me that having a common domain for proposals and agents is theoretical significant but practically irrealistic. I think this point would deserve at least a brief discussion in the paper.
    14. (OVERALL EVALUATION) Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper. Ideally, we should have: - No more than 25% of the submitted papers in (Accept + Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 20% of the submitted papers in (Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 10% of the submitted papers in (Very Strong Accept + Award Quality) categories - No more than 1% of the submitted papers in the Award Quality category
        Accept: Technically solid paper, with high impact on at least one sub-area of AI or moderate to high impact on more than one area of AI, with good to excellent evaluation, resources, reproducibility, and no unaddressed ethical considerations.

Reviewer #2
Questions

    1. {Summary} Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
        The authors extend upon the work of Elkind et al. on deliberative coalition formation. Their contributions evaluate the complexity of the deliberation process in both the hypercube model and the Euclidean model proposed by Elkind et al.

        The authors consider:

        1) The computational complexity of identifying a proposal approved by as many voters as possible either a) by a central authority performing the entire matching, or b) by the voters in a local search to identify the next iterative step in the negotiation process. (Authors find the problem of identifying whether or not a perfect proposal exists is NP-hard in the hypercube deliberation space among other results.)

        2) The time (number of transitions/iterations) needed to converge (authors improve the known upper bound from n^n to 2^n and show new lower bounds).

        3) The number of coalitions needed in each deliberation step / iteration to ensure that a most approved proposal is identified. (authors improve the known lower bound from d to 2^(Theta(d) ) )
    2. {Novelty} How novel are the concepts, problems addressed, or methods introduced in the paper?
        Excellent: The main ideas of the paper are ground-breaking.
    3. {Soundness} Is the paper technically sound?
        Good: The paper appears to be technically sound, but I have not carefully checked the details.
    4. {Impact} How do you rate the likely impact of the paper on the AI research community?
        Excellent: The paper is likely to have high impact across more than one subfield of AI.
    5. {Clarity} Is the paper well-organized and clearly written?
        Excellent: The paper is well-organized and clearly written.
    6. {Evaluation} If applicable, are the main claims well supported by experiments?
        Not applicable: The paper does not present an experimental evaluation (the main focus of the paper is theoretical).
    7. {Resources} If applicable, how would you rate the new resources (code, data sets) the paper contributes? (It might help to consult the paper’s reproducibility checklist)
        Not applicable: For instance, the primary contributions of the paper are theoretical.
    8. {Reproducibility} Are the results (e.g., theorems, experimental results) in the paper easily reproducible? (It may help to consult the paper’s reproducibility checklist.)
        Good: key resources (e.g., proofs, code, data) are available and key details (e.g., proofs, experimental setup) are sufficiently well-described for competent researchers to confidently reproduce the main results.
    9. {Ethical Considerations} Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias), etc.?
        Not Applicable: The paper does not have any ethical considerations to address.
    10. {Reasons to Accept} Please list the key strengths of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
        The contributions of the authors break new ground in a relatively modern model for group deliberation. Their proofs appear sound and they provide both positive and negative results.
    11. {Reasons to Reject} Please list the key weaknesses of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
        The authors do not present experiments or real world applications for the work. It would be good to consider how the input data for the algorithms would be collected and utilized in practice.
    12. {Questions for the Authors} Please provide questions that you would like the authors to answer during the author feedback period. Please number them.
        1) Do you have any plans for future work related to the real-world application of the model?
    13. {Detailed Feedback for the Authors} Please provide other detailed, constructive, feedback to the authors.
        It would be interesting to see how to collect the needed data from human participants in a deliberation process. There may be issues with honest reporting of preferences in this setting which need to be addressed in the future.
    14. (OVERALL EVALUATION) Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper. Ideally, we should have: - No more than 25% of the submitted papers in (Accept + Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 20% of the submitted papers in (Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 10% of the submitted papers in (Very Strong Accept + Award Quality) categories - No more than 1% of the submitted papers in the Award Quality category
        Strong Accept: Technically strong paper with, with novel ideas, excellent impact on at least one area of AI or high to excellent impact on multiple areas of AI, with excellent evaluation, resources, and reproducibility, and no unaddressed ethical considerations.

Reviewer #3
Questions

    1. {Summary} Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
        The submission studies the complexity of deliberate coalition formation in presence of status quo. In the deliberation space, one is given a (possibly infinite) set of proposals, a set of n agents, a special proposal r called "status quo" and a metric on proposals and agents. Agent approves every proposal that is closer than status quo. The agents can form coalitions, which are sets of agents with a proposal that all agents in the coalition approve. There are several interesting questions authors study about the deliberation spaces. First such question is "Is there a proposal that is approved by at least m\le n agents?". Furthermore, one can assume that some coalitions have been formed already. In this case one can define various transition rules between coalition structures. Given such transition rule one can ask whether such rule always converges; if the rule converges one can ask how fast it converges and whether it converges in a coalition structure with a proposal that is at least as "popular" as any other proposal. Finally, if the rule is applicable on given coalition structure, can we apply the rule (compute the outcome of the rule) effectively/ in polynomial time. The authors study all these questions in the case where proposals and agents are in d-dimensional Euclidian space (with \ell_2 metric) and on a d-dimensional Hypercube with Hamming distance. Moreover, they study only one transition rule "k-compromise transition", where a subset of voters from up to k different coalitions can create a new coalition if the subset is larger than any coalition whose voters participate in the new coalition and there is a proposal all voters in the subset approve.

        For the Hypercube case, authors show that deciding an existence of a proposal with at least m agents is NP-complete (even if m=n). Moreover, applying k-compromise transition cannot be done in polynomial time unless P=NP. On the positive side, authors give two FPT algorithms one parameterized by the dimension of hypercube d and the other by the number of voters n. Interestingly, in the Euclidian space, authors show how to find a proposal approved by all agents, if such exists, in polynomial time using linear programming. However, if there is no proposal that is approved by all agents they prove that it is still NP-hard to decide if there is a proposal approved by at least m agents and give an FPT algorithm parametrized by the number of voters. While they could not get an FPT algorithm parameterized by the dimension, they give an XP algorithm with running time polynomial in n^{d} and the size of the instance. Finally, finding "k-compromise transition" in this setting is also NP-hard.

        Afterwards, authors turn they attention in the speed of convergence of the k-compromise transition. They mainly focus for 2-compromise transition, however some of the results generalize to k\ge 2. First, they show that after applying at most 2^n 2-compromise transitions, we reach a coalition structure where we cannot apply the transition rule. This is an improvement over know n^n. On the other hand, they show that the number of transitions can be at least 2^{\sqrt{n}/2} and this lower-bound can be achieved in both Euclidian space and hypercubes.

        Finally, they study what is the minimum k such that starting from an arbitrary coalition structure one reaches a coalition with a proposal that is approved by as many voters as any other proposal. It has been known that for the Euclidian space k=2 is sufficient, independently of the dimension. However, for the Hypercube it was only known that d is necessary and O(2^d) is sufficient. Authors show that 2^{\Theta(d)} is also necessary in this case.
    2. {Novelty} How novel are the concepts, problems addressed, or methods introduced in the paper?
        Good: The paper makes non-trivial advances over the current state-of-the-art.
    3. {Soundness} Is the paper technically sound?
        Good: The paper appears to be technically sound, but I have not carefully checked the details.
    4. {Impact} How do you rate the likely impact of the paper on the AI research community?
        Good: The paper is likely to have high impact within a subfield of AI OR moderate impact across more than one subfield of AI.
    5. {Clarity} Is the paper well-organized and clearly written?
        Excellent: The paper is well-organized and clearly written.
    6. {Evaluation} If applicable, are the main claims well supported by experiments?
        Not applicable: The paper does not present an experimental evaluation (the main focus of the paper is theoretical).
    7. {Resources} If applicable, how would you rate the new resources (code, data sets) the paper contributes? (It might help to consult the paper’s reproducibility checklist)
        Not applicable: For instance, the primary contributions of the paper are theoretical.
    8. {Reproducibility} Are the results (e.g., theorems, experimental results) in the paper easily reproducible? (It may help to consult the paper’s reproducibility checklist.)
        Good: key resources (e.g., proofs, code, data) are available and key details (e.g., proofs, experimental setup) are sufficiently well-described for competent researchers to confidently reproduce the main results.
    9. {Ethical Considerations} Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias), etc.?
        Not Applicable: The paper does not have any ethical considerations to address.
    10. {Reasons to Accept} Please list the key strengths of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
        I think the model studied is very natural and interesting and the results of the paper will be of interest for the researchers in computational social choice. The results are also non-trivial and paper is well written.
    11. {Reasons to Reject} Please list the key weaknesses of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
        I don't think the paper has many weaknesses. Some more positive results, for example in a form of some empirical work and implementation of some heuristics would be a nice addition to the paper, however I don't think it is necessary for acceptance.
    12. {Questions for the Authors} Please provide questions that you would like the authors to answer during the author feedback period. Please number them.
        I don't have questions.
    13. {Detailed Feedback for the Authors} Please provide other detailed, constructive, feedback to the authors.
        Shouldn't the statement in the Proposition 6 be "poly(2^{n2^n},d)". Namely, as far as I know best algorithm for ILP with p variables is p^O(p), so for 2^n this gives 2^{n2^n}, which is not polynomial in 2^{2^n}. Also, I don't see how you are only logarithmic in d. also in the proof you say polynomial in d.
    14. (OVERALL EVALUATION) Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper. Ideally, we should have: - No more than 25% of the submitted papers in (Accept + Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 20% of the submitted papers in (Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 10% of the submitted papers in (Very Strong Accept + Award Quality) categories - No more than 1% of the submitted papers in the Award Quality category
        Accept: Technically solid paper, with high impact on at least one sub-area of AI or moderate to high impact on more than one area of AI, with good to excellent evaluation, resources, reproducibility, and no unaddressed ethical considerations.

Reviewer #4
Questions

    1. {Summary} Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
        Expands on previous work investigating deliberative coalition formation, where the goal is to identify a proposal with enough support to alter the status quo. Two models are used to investigate this problem: a hypercube model and an Euclidean model.
        The authors provide computational complexity results for determining whether there is a proposal with a certain amount of support.
        The authors improve on existing bounds on the number of transitions that may be required before convergence.
        The authors improve the lower bound on the number of coalitions that may need to change which proposal they support before a consensus can be reached in the hypercube model.
    2. {Novelty} How novel are the concepts, problems addressed, or methods introduced in the paper?
        Good: The paper makes non-trivial advances over the current state-of-the-art.
    3. {Soundness} Is the paper technically sound?
        Good: The paper appears to be technically sound, but I have not carefully checked the details.
    4. {Impact} How do you rate the likely impact of the paper on the AI research community?
        Good: The paper is likely to have high impact within a subfield of AI OR moderate impact across more than one subfield of AI.
    5. {Clarity} Is the paper well-organized and clearly written?
        Good: The paper is well organized but the presentation could be improved.
    6. {Evaluation} If applicable, are the main claims well supported by experiments?
        Not applicable: The paper does not present an experimental evaluation (the main focus of the paper is theoretical).
    7. {Resources} If applicable, how would you rate the new resources (code, data sets) the paper contributes? (It might help to consult the paper’s reproducibility checklist)
        Not applicable: For instance, the primary contributions of the paper are theoretical.
    8. {Reproducibility} Are the results (e.g., theorems, experimental results) in the paper easily reproducible? (It may help to consult the paper’s reproducibility checklist.)
        Excellent: key resources (e.g., proofs, code, data) are available and key details (e.g., proof sketches, experimental setup) are comprehensively described for competent researchers to confidently and easily reproduce the main results.
    9. {Ethical Considerations} Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias), etc.?
        Not Applicable: The paper does not have any ethical considerations to address.
    10. {Reasons to Accept} Please list the key strengths of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
        There are several useful complexity results that characterize the hardness of deliberative coalition formation under both the hypercube and Euclidean models.
        Other results provide upper bounds on the time required to find proposals with a certain amount of support and lower bounds on the runtime in decentralized models of the problem.
    11. {Reasons to Reject} Please list the key weaknesses of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
        No major issues.
    12. {Questions for the Authors} Please provide questions that you would like the authors to answer during the author feedback period. Please number them.
        1) Have the authors investigated upper bounds on the number of transitions that would be required to reach a consensus in the decentralized model?
    13. {Detailed Feedback for the Authors} Please provide other detailed, constructive, feedback to the authors.
        No major issues.
    14. (OVERALL EVALUATION) Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper. Ideally, we should have: - No more than 25% of the submitted papers in (Accept + Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 20% of the submitted papers in (Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 10% of the submitted papers in (Very Strong Accept + Award Quality) categories - No more than 1% of the submitted papers in the Award Quality category
        Accept: Technically solid paper, with high impact on at least one sub-area of AI or moderate to high impact on more than one area of AI, with good to excellent evaluation, resources, reproducibility, and no unaddressed ethical considerations.
